COVID-19 Screening Using Residual Attention Network an Artificial Intelligence Approach

Coronavirus Disease 2019 (COVID-19) is caused by severe acute respiratory syndrome coronavirus 2 virus (SARS-CoV-2). The virus transmits rapidly; it has a basic reproductive number R of 2.2-2.7. In March 2020, the World Health Organization declared the COVID-19 outbreak a pandemic. COVID-19 is currently affecting more than 200 countries with 6M active cases. An effective testing strategy for COVID-19 is crucial to controlling the outbreak but the demand for testing surpasses the availability of test kits that use Reverse Transcription Polymerase Chain Reaction (RT-PCR). In this paper, we present a technique to screen for COVID-19 using artificial intelligence. Our technique takes only seconds to screen for the presence of the virus in a patient. We collected a dataset of chest X-ray images and trained several popular deep convolution neural network-based models (VGG, MobileNet, Xception, DenseNet, InceptionResNet) to classify the chest X-rays. Unsatisfied with these models, we then designed and built a Residual Attention Network that was able to screen COVID-19 with a testing accuracy of 98% and a validation accuracy of 100%. A feature maps visual of our model show areas in a chest X-ray which are important for classification. Our work can help to increase the adaptation of AI-assisted applications in clinical practice. The code and dataset used in this project are available at https://github.com/vishalshar/covid-19-screening-using-RAN-on-X-ray-images.

==> images/results/phase_1.txt <==
						PHASE 1

Strength and Body Control (~20 minutes)

Exercise	Rest between sets	Form Cues

2-5 Minutes	Wrist mobility	-	-

3 sets of 10 reps	Scapula shrugs	30 seconds	Keep your shoulders pulled down throughout the entire motion as far as possible. Move slowly.

3 sets of 10 reps	Scapula rows	30 seconds	Keep your shoulders pulled down throughout the entire motion. Move slowly. Pinch your shoulderblades together.

10-60 seconds	Plank	-	Try to recreate the feeling of the push during the scapula shrug. Learn to rotate your pelvis in this position and tuck your tailbone in by squeezing your buttcheeks and your abs.

10-60 seconds	Reverse Plank	-	Push your hips up as far as possible. Keep your head position neutral, do not look at your feet.

2 minutes (including rest)	Bear Crawl	rest as necessary	Focus on getting your arms directly overhead and raise your hips. With limited space 2-4 steps forwards and back is fine instead of a continuous walk. Reach with your shoulders when going forwards, Push out of your shoulders when going backwards. GIF by /u/Captain_Nachos but if you want a video explanation, click here.

3 sets of 10-30s	Sitting Squat	30s	Go as deep as you can. If you're falling backwards during this, hold onto something (pole, doorframe) and pull yourself forward without letting the heels come off the ground. Try to keep your back upright.


Stretching and Mobility (~12 minutes)

Exercise	Form Cues

30-60s	Childs Pose	Relax.

30-60s each side	Childs Pose with Lat stretch	Look up through your armpit that's moved towards the middle to intensify the stretch.

10 reps	Wall extensions	Do them lying on the floor. Only move as far as you can keep your elbows to the floor. Keep your lower back glued to the floor. If you cannot reach the floor with your elbows at all, that is fine. Just try to reach.

30-60s each side	Chest wall stretch	Keep your arms straight, pull the shoulder facing the wall forwards.

30-60s each side	Bent legged calf stretch on stairs	-

30-60s each side	Hamstring lunge stretch	Stick your ass out, push your feet forward. Try to move your stomach towards your thigh

3 sets of 10 reps per side	Front Scale Leg lifts	Alternate sides, rest 15s

30-60s each side	Hip flexor lunge stretch	Square the hips, tuck the tail bone, bend the front knee and keep your buttcheeks active


==> images/results/phase_2.txt <==
Your routine. 3x a week.

Strength and Body Control (~30 minutes)
Exercise	Rest between sets	Form Cues
Warmup	
5 minutes	Wrist mobility	-	-
10 reps	Shoulder shrug circles	-	Move the shoulder as far in each direction as you can
10-60 seconds	Plank	-	Remember the feeling of the scapula shrug and push your shoulders as far forward as possible. Learn how to rotate your pelvis in this position by flexing your glutes and abdominal muscles. Think about a spider trying to crawl in your butt.
10-60 seconds	Reverse Plank	-	Push your hips as high as possible while pulling your shoulders back. Learn to tilt your pelvis in this position similar as the plank.
10-60 seconds	Hollow Body Hold	-	Make sure your lower back is practically glued to the floor. Squeeze abs and glutes.

Handbalancing	
5 minutes (including rest)	Frog Stance	rest as necessary	Put most of your weight under your knuckles. Press fingers into the floor when falling forward, press palm into the floor when falling backwards.
Strength & Control	
3 sets of 5-8 reps	Push Up Progression	60s	
3 sets of 5-8 reps	Rowing Progression	60s	
3 sets of 5-8 reps	Squat Progression	60s	
2 minutes (including rest)	Bear Crawl	rest as necessary	Focus on getting your arms directly overhead and raise your hips. With limited space 2-4 steps forwards and back is fine instead of a continuous walk. Reach with your shoulders when going forwards, Push out of your shoulders when going backwards. Video by /u/Captain_Nachos

Stretching and Mobility (~20 minutes)
Exercise	Form Cues
30-60s	Child Pose	Relax.
30-60s each side	Childs Pose with Lat stretch	Look up through your armpit that's moved towards the middle to intensify the stretch.
10 reps	Wall extensions	Do them lying on the floor. Only move as far as you can keep your elbows to the floor. Keep your lower back glued to the floor. If you cannot reach the floor with your elbows at all, that is fine. Just try to reach.
30-60s each side	Chest wall stretch	Keep your arms straight, pull the shoulder facing the wall forwards.
30-60s each side	Bent legged calf stretch on stairs	-
30-60s each side	Hamstring lunge stretch	Pull your hips backwards, push your feet forward. Try to move your stomach towards your thigh
3 sets of 10 reps each side	Front Scales	Alternate sides. Lift your legs as high as you can, keep the knees locked throughout. Keep your headposition neutral and stand up straight. Point your toes.
-	Ido's Squat Routine 2.0	Put something under your heels if you cannot sit in a squat yet, but do not raise your heels any further. Move on to the floor eventually.
30-60s each side	Hip flexor lunge stretch	Push your hips forward, try and tilt your pelvis by keeping your buttcheeks active
